Dust Transport in Protoplanetary Disks with Wind-driven Accretion

It has recently been shown that the inner region of protoplanetary disks (PPDs) is governed by wind-driven accretion, and the resulting accretion flow showing complex vertical profiles. Such complex flow structures are further enhanced due to the Hall effect, especially when the background magnetic field is aligned with disk rotation. We investigate how such flow structures impact global dust transport via Monte-Carlo simulations, focusing on two scenarios. In the first scenario, the toroidal magnetic field is maximized in the miplane, leading to accretion and decretion flows above and below. In the second scenario, the toroidal field changes sign across the midplane, leading to an accretion flow at the disk midplane, with decretion flows above and below. We find that in both cases, the contribution from additional gas flows can still be accurately incorporated into the advection-diffusion framework for vertically-integrated dust transport, with enhanced dust radial diffusion up to an effective $\alpha^{\rm eff}\sim10^{-2}$ for strongly coupled dust, even when background turbulence is weak $\alpha<10^{-4}$. Dust radial drift is also modestly enhanced in the second scenario. We provide a general analytical theory that accurately reproduces our simulation results, thus establishing a framework to model global dust transport that realistically incorporates vertical gas flow structures. We also note that the theory is equally applicable to the transport of chemical species.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
